On the "Naturalness" of Buggy Code

Real software, the kind working programmers produce by the kLOC to solve real-world problems, tends to be "natural", like speech or natural language; it tends to be highly repetitive and predictable. Researchers have captured this naturalness of software through statistical models and used them to good effect in suggestion engines, porting tools, coding standards checkers, and idiom miners. This suggests that code that appears improbable, or surprising, to a good statistical language model is "unnatural" in some sense, and thus possibly suspicious. In this paper, we investigate this hypothesis. We consider a large corpus of bug fix commits (ca.~8,296), from 10 different Java projects, and we focus on its language statistics, evaluating the naturalness of buggy code and the corresponding fixes. We find that code with bugs tends to be more entropic (i.e., unnatural), becoming less so as bugs are fixed. Focusing on highly entropic lines is similar in cost-effectiveness to some well-known static bug finders (PMD, FindBugs) and ordering warnings from these bug finders using an entropy measure improves the cost-effectiveness of inspecting code implicated in warnings. This suggests that entropy may be a valid language-independent and simple way to complement the effectiveness of PMD or FindBugs, and that search-based bug-fixing methods may benefit from using entropy both for fault-localization and searching for fixes.

==> notes.txt <==
major, pyTest


==> outline.txt <==
Suggest the following content: 

Intro

Background (more or less OK as is.

Theory section (not here, neededed)
Rationale for RQ1, RQ2, 


Talk about why comparing warnings and entropy does not suffer from the granularity problem discussed in ICSE 2013 paper, and how this is a worthwhile comparison. 

Rq3, performance re AUCEC of entropy. 

RQ4 comparing warnings & entropy, why this makes sense. 

Rq5 ordering, why this makes sense. 


Methodology (OK. will need to add our new stuff. 
E.g., AST-based differential prediction. 
I guess also recap how the PMD/Findbugs data was gathered, from the ICSE 2013 paper)
Also need to add some explanation on AUCEC (not too much detail necessary. Talk about why AUCEC 5 might be most realistic.  Results. 

RQ1+ RQ2 remain the same? 

RQ3 repeating to performance of AUCEC? 

how about adding some discussion stating that we noticed that some AST nodes show more and some show less bugs, and then discus

Show improved performance. 

RQ4 comparing Warnings & Entropy. 

Rq5 results of ordering by entropy. 



